Activation Subspaces for Out-of-Distribution Detection

To ensure the reliability of deep models in real-world applications, out-of-distribution (OOD) detection methods aim to distinguish samples close to the training distribution (in-distribution, ID) from those farther away (OOD). In this work, we propose a novel OOD detection method that utilizes singular value decomposition of the weight matrix of the classification head to decompose the model's activations into decisive and insignificant components, which contribute maximally, respectively minimally, to the final classifier output. We find that the subspace of insignificant components more effectively distinguishes ID from OOD data than raw activations in regimes of large distribution shifts (Far-OOD). This occurs because the classification objective leaves the insignificant subspace largely unaffected, yielding features that are ''untainted'' by the target classification task. Conversely, in regimes of smaller distribution shifts (Near-OOD), we find that activation shaping methods profit from only considering the decisive subspace, as the insignificant component can cause interference in the activation space. By combining two findings into a single approach, termed ActSub, we achieve state-of-the-art results in various standard OOD benchmarks.

==> figures/pca_svd/pca_data.txt <==
0  0.04513
1  0.06653
2  0.21505
3  0.02591
4  0.00093
5  0.01200
6  0.01158
7  0.00305
8  0.01479
9  0.00041
10  0.02747
11  0.04648
12  0.04985
13  0.02485
14  0.00686
15  0.01998
16  0.01708
17  0.02159
18  0.00426
19  0.01443
20  0.01832
21  0.00197
22  0.04259
23  0.02241
24  0.00028
25  0.01968
26  0.02312
27  0.03975
28  0.01626
29  0.00233
30  0.00235
31  0.01785
32  0.00068
33  0.01862
34  0.00120
35  0.00175
36  0.01533
37  0.01320
38  0.00593
39  0.01099
40  0.01806
41  0.02220
42  0.01629
43  0.01741
44  0.00475
45  0.01128
46  0.00283
47  0.00141
48  0.00826
49  0.01219
50  0.01130
51  0.00295
52  0.01446
53  0.00137
54  0.01324
55  0.00106
56  0.01510
57  0.00034
58  0.00240
59  0.00899
60  0.00953
61  0.02433
62  0.02523
63  0.01617
64  0.00749
65  0.00417
66  0.00810
67  0.00804
68  0.00835
69  0.00026
70  0.01849
71  0.00039
72  0.00600
73  0.00915
74  0.01468
75  0.01276
76  0.00544
77  0.00969
78  0.01287
79  0.00876
80  0.00421
81  0.00734
82  0.00662
83  0.01088
84  0.00211
85  0.00773
86  0.00263
87  0.00164
88  0.00114
89  0.00532
90  0.01141
91  0.00875
92  0.00479
93  0.01466
94  0.01226
95  0.00969
96  0.00117
97  0.00233
98  0.02566
99  0.00904
100  0.00138
101  0.01579
102  0.00150
103  0.00952
104  0.00116
105  0.00920
106  0.00476
107  0.00244
108  0.00860
109  0.00839
110  0.01945
111  0.00372
112  0.00512
113  0.00006
114  0.00335
115  0.00616
116  0.00839
117  0.01493
118  0.00172
119  0.00953
120  0.00628
121  0.00127
122  0.00997
123  0.01609
124  0.01172
125  0.01975
126  0.01374
127  0.00736
128  0.00295
129  0.01945
130  0.01152
131  0.00135
132  0.00200
133  0.00064
134  0.00525
135  0.00246
136  0.00632
137  0.00495
138  0.00089
139  0.00318
140  0.00765
141  0.00371
142  0.00033
143  0.00227
144  0.00224
145  0.00303
146  0.00521
147  0.00280
148  0.01013
149  0.00711
150  0.00259
151  0.00103
152  0.00205
153  0.00985
154  0.00064
155  0.00786
156  0.00218
157  0.00775
158  0.01900
159  0.00025
160  0.01103
161  0.00767
162  0.01428
163  0.00197
164  0.00576
165  0.00661
166  0.00228
167  0.01483
168  0.00520
169  0.00905
170  0.01112
171  0.00006
172  0.01427
173  0.02331
174  0.00690
175  0.01415
176  0.00554
177  0.01109
178  0.00178
179  0.00308
180  0.00922
181  0.00161
182  0.00856
183  0.02144
184  0.00126
185  0.00164
186  0.02151
187  0.00852
188  0.00625
189  0.00428
190  0.01296
191  0.00315
192  0.01005
193  0.00047
194  0.00662
195  0.00272
196  0.00677
197  0.00293
198  0.00490
199  0.00279
200  0.01595
201  0.01637
202  0.01656
203  0.01815
204  0.01739
205  0.00687
206  0.00047
207  0.00420
208  0.00592
209  0.01245
210  0.00868
211  0.00677
212  0.01343
213  0.00014
214  0.00559
215  0.00840
216  0.00808
217  0.01162
218  0.01517
219  0.00767
220  0.01722
221  0.01017
222  0.00728
223  0.00069
224  0.01031
225  0.00694
226  0.00772
227  0.00122
228  0.00403
229  0.00621
230  0.01502
231  0.01643
232  0.01009
233  0.01032
234  0.01416
235  0.00123
236  0.00820
237  0.00588
238  0.01335
239  0.00749
240  0.01039
241  0.00695
242  0.00123
243  0.00772
244  0.02428
245  0.01381
246  0.01026
247  0.00072
248  0.00736
249  0.00640
250  0.01432
251  0.01258
252  0.00500
253  0.00018
254  0.01455
255  0.01323
256  0.00425
257  0.00381
258  0.01490
259  0.00718
260  0.01468
261  0.00904
262  0.01297
263  0.00754
264  0.00747
265  0.00082
266  0.00187
267  0.01740
268  0.00712
269  0.01506
270  0.01716
271  0.01268
272  0.01468
273  0.00297
274  0.00632
275  0.01246
276  0.02323
277  0.00155
278  0.00486
279  0.02932
280  0.01804
281  0.00860
282  0.00258
283  0.00301
284  0.00264
285  0.00676
286  0.01481
287  0.01324
288  0.00328
289  0.00451
290  0.01354
291  0.00857
292  0.01250
293  0.00898
294  0.00066
295  0.02069
296  0.00033
297  0.01755
298  0.00021
299  0.00606
300  0.00683
301  0.00197
302  0.00937
303  0.00320
304  0.01071
305  0.00751
306  0.00118
307  0.01467
308  0.00520
309  0.01620
310  0.00415
311  0.00850
312  0.00685
313  0.00902
314  0.00246
315  0.01384
316  0.00722
317  0.00251
318  0.01235
319  0.01445
320  0.00104
321  0.02135
322  0.01252
323  0.00103
324  0.00513
325  0.02631
326  0.00730
327  0.00613
328  0.00401
329  0.00119
330  0.01187
331  0.01467
332  0.00578
333  0.00891
334  0.00631
335  0.02770
336  0.00715
337  0.00231
338  0.00872
339  0.01279
340  0.00888
341  0.01784
342  0.00483
343  0.00146
344  0.00870
345  0.00385
346  0.00544
347  0.00585
348  0.00312
349  0.01159
350  0.02210
351  0.00836
352  0.00678
353  0.00718
354  0.01650
355  0.01877
356  0.01253
357  0.00711
358  0.00007
359  0.00036
360  0.01812
361  0.03155
362  0.00017
363  0.00458
364  0.00975
365  0.01130
366  0.00436
367  0.00911
368  0.00187
369  0.01813
370  0.03167
371  0.00320
372  0.02573
373  0.00879
374  0.00118
375  0.00674
376  0.00591
377  0.01659
378  0.00898
379  0.00133
380  0.02160
381  0.01151
382  0.00679
383  0.01017
384  0.02108
385  0.00945
386  0.00283
387  0.00808
388  0.01021
389  0.01737
390  0.00683
391  0.02333
392  0.01816
393  0.00723
394  0.01589
395  0.01000
396  0.01893
397  0.02798
398  0.02324
399  0.00598
400  0.02158
401  0.01987
402  0.01087
403  0.02128
404  0.01607
405  0.01190
406  0.01399
407  0.00349
408  0.01570
409  0.00185
410  0.01004
411  0.01541
412  0.00380
413  0.00644
414  0.00431
415  0.01452
416  0.01129
417  0.01718
418  0.00463
419  0.01451
420  0.03460
421  0.00218
422  0.02985
423  0.00769
424  0.00685
425  0.00294
426  0.00412
427  0.00959
428  0.01995
429  0.00011
430  0.01021
431  0.00410
432  0.03780
433  0.00687
434  0.02326
435  0.00954
436  0.00083
437  0.00048
438  0.01619
439  0.00590
440  0.01560
441  0.01167
442  0.01536
443  0.00065
444  0.03900
445  0.01666
446  0.00705
447  0.00202
448  0.00739
449  0.00262
450  0.00970
451  0.01262
452  0.00277
453  0.01108
454  0.00468
455  0.00092
456  0.02626
457  0.00049
458  0.00172
459  0.01687
460  0.00801
461  0.00612
462  0.02097
463  0.00614
464  0.01777
465  0.02151
466  0.03566
467  0.00922
468  0.00234
469  0.00276
470  0.02632
471  0.00077
472  0.01346
473  0.01191
474  0.00976
475  0.00307
476  0.02244
477  0.00498
478  0.00175
479  0.00373
480  0.01085
481  0.02255
482  0.02295
483  0.00902
484  0.01219
485  0.02065
486  0.02161
487  0.03037
488  0.00243
489  0.00716
490  0.00827
491  0.00043
492  0.00553
493  0.01249
494  0.03000
495  0.01105
496  0.02175
497  0.01890
498  0.00157
499  0.04338
500  0.00723
501  0.00090
502  0.00834
503  0.00292
504  0.01005
505  0.01382
506  0.00210
507  0.02229
508  0.01067
509  0.00234
510  0.00851
511  0.00555
512  0.01952
513  0.01439
514  0.02101
515  0.00031
516  0.01517
517  0.01307
518  0.01776
519  0.01712
520  0.02061
521  0.01554
522  0.01710
523  0.01086
524  0.01754
525  0.00202
526  0.03434
527  0.01636
528  0.01355
529  0.00867
530  0.01038
531  0.00746
532  0.04316
533  0.02573
534  0.00318
535  0.00682
536  0.00095
537  0.03648
538  0.00669
539  0.04205
540  0.01252
541  0.02633
542  0.00960
543  0.02313
544  0.00248
545  0.00936
546  0.01847
547  0.02151
548  0.04438
549  0.02145
550  0.02846
551  0.02146
552  0.01173
553  0.03489
554  0.02184
555  0.02690
556  0.00866
557  0.03505
558  0.02838
559  0.02729
560  0.02413
561  0.00232
562  0.01412
563  0.02019
564  0.01524
565  0.00567
566  0.00226
567  0.01535
568  0.02931
569  0.01975
570  0.02498
571  0.01583
572  0.03499
573  0.00150
574  0.02761
575  0.01803
576  0.06332
577  0.00333
578  0.00097
579  0.01180
580  0.00250
581  0.02291
582  0.01904
583  0.00636
584  0.04324
585  0.01761
586  0.00889
587  0.02234
588  0.00558
589  0.02070
590  0.02180
591  0.00136
592  0.00633
593  0.02018
594  0.02462
595  0.03774
596  0.00117
597  0.00227
598  0.01418
599  0.02178
600  0.00156
601  0.01310
602  0.02006
603  0.00903
604  0.01990
605  0.02382
606  0.02797
607  0.01418
608  0.00535
609  0.01617
610  0.02442
611  0.01069
612  0.00325
613  0.01652
614  0.02225
615  0.00843
616  0.00281
617  0.01252
618  0.00633
619  0.00791
620  0.00694
621  0.00070
622  0.00515
623  0.03440
624  0.01492
625  0.01641
626  0.00600
627  0.02168
628  0.02572
629  0.00914
630  0.04080
631  0.01798
632  0.01443
633  0.01147
634  0.01465
635  0.01082
636  0.02645
637  0.00959
638  0.01111
639  0.03037
640  0.03158
641  0.01259
642  0.00467
643  0.01234
644  0.04155
645  0.00776
646  0.00188
647  0.00276
648  0.00220
649  0.00446
650  0.00917
651  0.00435
652  0.02008
653  0.00059
654  0.02247
655  0.00387
656  0.01366
657  0.04260
658  0.00297
659  0.02026
660  0.00934
661  0.04272
662  0.00130
663  0.02832
664  0.00965
665  0.00554
666  0.00872
667  0.02527
668  0.01416
669  0.02701
670  0.00973
671  0.00651
672  0.03537
673  0.05822
674  0.00511
675  0.01802
676  0.00449
677  0.01014
678  0.02450
679  0.00683
680  0.00899
681  0.02838
682  0.00910
683  0.00250
684  0.04257
685  0.04064
686  0.04802
687  0.01562
688  0.01326
689  0.00525
690  0.04160
691  0.02678
692  0.00740
693  0.02133
694  0.02600
695  0.02102
696  0.05700
697  0.01038
698  0.00405
699  0.02345
700  0.00167
701  0.02620
702  0.00417
703  0.00245
704  0.00015
705  0.00831
706  0.02222
707  0.01632
708  0.00442
709  0.04133
710  0.01395
711  0.01045
712  0.01951
713  0.00893
714  0.01892
715  0.01706
716  0.00567
717  0.01611
718  0.01741
719  0.01470
720  0.00201
721  0.02867
722  0.04441
723  0.00066
724  0.00584
725  0.00040
726  0.02745
727  0.02024
728  0.00652
729  0.01284
730  0.01571
731  0.00631
732  0.01763
733  0.01013
734  0.04183
735  0.00588
736  0.00330
737  0.02190
738  0.01165
739  0.00493
740  0.01686
741  0.00206
742  0.01684
743  0.00324
744  0.01090
745  0.00129
746  0.03888
747  0.00777
748  0.00518
749  0.00718
750  0.00195
751  0.00391
752  0.02239
753  0.02695
754  0.03418
755  0.03350
756  0.01598
757  0.01673
758  0.01026
759  0.02208
760  0.01569
761  0.00290
762  0.00713
763  0.01043
764  0.00494
765  0.00838
766  0.02454
767  0.02415
768  0.00471
769  0.03451
770  0.01920
771  0.04450
772  0.04582
773  0.01588
774  0.01967
775  0.02163
776  0.02292
777  0.00435
778  0.00955
779  0.00092
780  0.03027
781  0.00322
782  0.01237
783  0.01314
784  0.00421
785  0.01730
786  0.03376
787  0.04690
788  0.01389
789  0.02916
790  0.02463
791  0.01571
792  0.02197
793  0.04001
794  0.01311
795  0.00343
796  0.03063
797  0.01345
798  0.03422
799  0.02956
800  0.03538
801  0.01955
802  0.01556
803  0.02908
804  0.01284
805  0.03180
806  0.01007
807  0.00462
808  0.01781
809  0.03020
810  0.02022
811  0.01626
812  0.00597
813  0.01554
814  0.00708
815  0.00938
816  0.00315
817  0.00197
818  0.00349
819  0.00900
820  0.02658
821  0.00917
822  0.01816
823  0.00348
824  0.01519
825  0.00779
826  0.01108
827  0.02271
828  0.01471
829  0.00347
830  0.00169
831  0.02306
832  0.00650
833  0.02225
834  0.02175
835  0.00063
836  0.01939
837  0.04357
838  0.03953
839  0.03351
840  0.01908
841  0.03730
842  0.00699
843  0.00640
844  0.00164
845  0.02888
846  0.00811
847  0.00037
848  0.01269
849  0.01465
850  0.05735
851  0.00906
852  0.00156
853  0.02437
854  0.02480
855  0.03310
856  0.03367
857  0.00226
858  0.00586
859  0.01214
860  0.01522
861  0.00556
862  0.02765
863  0.03537
864  0.02274
865  0.05272
866  0.00330
867  0.01433
868  0.00792
869  0.01295
870  0.03911
871  0.00277
872  0.04481
873  0.03996
874  0.01661
875  0.01945
876  0.01275
877  0.01451
878  0.03766
879  0.02855
880  0.02998
881  0.02841
882  0.04015
883  0.01732
884  0.04566
885  0.04212
886  0.01532
887  0.04733
888  0.01571
889  0.01068
890  0.01794
891  0.01508
892  0.02239
893  0.00561
894  0.02921
895  0.02512
896  0.01456
897  0.01045
898  0.00459
899  0.01535
900  0.01143
901  0.00094
902  0.01720
903  0.00157
904  0.06733
905  0.00012
906  0.01727
907  0.00111
908  0.01886
909  0.05169
910  0.02428
911  0.01925
912  0.05079
913  0.04431
914  0.00540
915  0.02977
916  0.00302
917  0.04564
918  0.00206
919  0.02158
920  0.01450
921  0.00312
922  0.01746
923  0.02412
924  0.00859
925  0.03156
926  0.01205
927  0.02127
928  0.00332
929  0.01932
930  0.02183
931  0.00097
932  0.00459
933  0.02686
934  0.01474
935  0.00057
936  0.03002
937  0.01158
938  0.01023
939  0.00192
940  0.01097
941  0.01357
942  0.03118
943  0.00268
944  0.02698
945  0.01088
946  0.00220
947  0.00382
948  0.01512
949  0.02121
950  0.00258
951  0.01166
952  0.02217
953  0.01850
954  0.02657
955  0.00649
956  0.01468
957  0.00605
958  0.02395
959  0.02246
960  0.01886
961  0.00490
962  0.01640
963  0.01975
964  0.00150
965  0.04029
966  0.00308
967  0.04997
968  0.00892
969  0.02560
970  0.00513
971  0.01721
972  0.02818
973  0.01777
974  0.01754
975  0.04004
976  0.00062
977  0.02891
978  0.04355
979  0.04887
980  0.01495
981  0.02701
982  0.01318
983  0.04402
984  0.02924
985  0.02791
986  0.00062
987  0.03645
988  0.01294
989  0.02752
990  0.01013
991  0.03103
992  0.03060
993  0.01017
994  0.00223
995  0.00102
996  0.03511
997  0.05541
998  0.00932
999  0.04095
1000  0.00035
1001  0.03331
1002  0.00362
1003  0.01233
1004  0.00290
1005  0.03495
1006  0.01927
1007  0.03829
1008  0.01149
1009  0.02063
1010  0.01531
1011  0.00892
1012  0.01100
1013  0.00474
1014  0.00669
1015  0.04374
1016  0.03890
1017  0.02190
1018  0.02640
1019  0.03879
1020  0.00225
1021  0.03105
1022  0.00013
1023  0.06366
1024  0.01593
1025  0.01180
1026  0.02910
1027  0.04298
1028  0.02124
1029  0.03199
1030  0.01238
1031  0.01926
1032  0.01741
1033  0.02505
1034  0.03434
1035  0.02436
1036  0.04341
1037  0.02850
1038  0.03897
1039  0.01594
1040  0.01319
1041  0.02657
1042  0.02109
1043  0.08862
1044  0.04143
1045  0.02542
1046  0.01769
1047  0.00146
1048  0.00632
1049  0.00408
1050  0.00302
1051  0.01048
1052  0.00708
1053  0.01734
1054  0.00492
1055  0.00216
1056  0.01977
1057  0.00483
1058  0.00829
1059  0.01158
1060  0.01238
1061  0.02410
1062  0.01843
1063  0.03912
1064  0.01171
1065  0.03090
1066  0.00173
1067  0.02269
1068  0.02087
1069  0.00086
1070  0.00156
1071  0.00545
1072  0.03054
1073  0.00799
1074  0.05255
1075  0.00169
1076  0.02867
1077  0.00006
1078  0.01333
1079  0.02625
1080  0.01412
1081  0.00220
1082  0.02887
1083  0.01649
1084  0.00223
1085  0.00625
1086  0.04930
1087  0.00210
1088  0.01537
1089  0.04531
1090  0.00453
1091  0.00937
1092  0.02698
1093  0.00711
1094  0.02019
1095  0.03201
1096  0.01262
1097  0.02958
1098  0.02213
1099  0.00995
1100  0.08669
1101  0.01461
1102  0.03629
1103  0.00212
1104  0.00346
1105  0.01861
1106  0.01992
1107  0.01001
1108  0.02070
1109  0.02452
1110  0.01793
1111  0.02319
1112  0.01616
1113  0.01016
1114  0.03682
1115  0.00400
1116  0.00110
1117  0.04355
1118  0.02190
1119  0.02276
1120  0.05555
1121  0.01077
1122  0.02112
1123  0.02101
1124  0.01545
1125  0.03353
1126  0.03948
1127  0.02173
1128  0.03099
1129  0.00324
1130  0.00998
1131  0.00019
1132  0.02338
1133  0.01366
1134  0.01001
1135  0.00587
1136  0.00080
1137  0.00421
1138  0.01099
1139  0.01447
1140  0.01245
1141  0.02468
1142  0.01716
1143  0.00575
1144  0.00602
1145  0.02786
1146  0.05180
1147  0.01394
1148  0.03388
1149  0.00492
1150  0.02604
1151  0.00291
1152  0.01653
1153  0.02416
1154  0.01635
1155  0.02327
1156  0.01811
1157  0.00145
1158  0.02783
1159  0.01278
1160  0.00084
1161  0.03922
1162  0.01045
1163  0.02212
1164  0.00132
1165  0.01827
1166  0.03525
1167  0.00630
1168  0.00635
1169  0.00968
1170  0.05749
1171  0.01304
1172  0.00522
1173  0.00187
1174  0.00341
1175  0.00782
1176  0.03395
1177  0.04406
1178  0.01638
1179  0.03114
1180  0.02818
1181  0.00685
1182  0.01698
1183  0.03495
1184  0.01490
1185  0.01732
1186  0.00659
1187  0.00642
1188  0.03078
1189  0.00196
1190  0.01885
1191  0.02818
1192  0.01024
1193  0.03702
1194  0.01642
1195  0.01791
1196  0.02299
1197  0.01836
1198  0.01795
1199  0.00807
1200  0.01790
1201  0.00876
1202  0.03611
1203  0.02193
1204  0.00737
1205  0.01264
1206  0.02012
1207  0.01357
1208  0.03221
1209  0.04481
1210  0.02678
1211  0.01937
1212  0.02366
1213  0.04126
1214  0.00799
1215  0.01966
1216  0.01828
1217  0.03326
1218  0.01509
1219  0.06248
1220  0.02941
1221  0.02659
1222  0.01747
1223  0.00705
1224  0.00740
1225  0.01595
1226  0.00340
1227  0.01179
1228  0.02840
1229  0.01333
1230  0.00867
1231  0.00404
1232  0.01429
1233  0.02809
1234  0.00066
1235  0.03907
1236  0.04972
1237  0.00216
1238  0.02378
1239  0.07070
1240  0.02079
1241  0.05220
1242  0.03169
1243  0.03801
1244  0.02663
1245  0.02744
1246  0.02786
1247  0.00617
1248  0.00790
1249  0.03928
1250  0.01105
1251  0.00033
1252  0.00254
1253  0.02867
1254  0.00104
1255  0.00697
1256  0.00803
1257  0.00490
1258  0.00956
1259  0.02427
1260  0.03015
1261  0.03351
1262  0.00219
1263  0.03579
1264  0.02515
1265  0.00227
1266  0.01330
1267  0.02311
1268  0.02573
1269  0.00139
1270  0.02989
1271  0.01668
1272  0.02265
1273  0.00538
1274  0.01877
1275  0.02335
1276  0.00996
1277  0.04976
1278  0.02727
1279  0.01552
1280  0.00267
1281  0.02519
1282  0.04119
1283  0.00758
1284  0.00714
1285  0.00640
1286  0.00072
1287  0.03792
1288  0.01472
1289  0.05195
1290  0.06247
1291  0.01833
1292  0.01775
1293  0.01169
1294  0.02751
1295  0.06709
1296  0.01679
1297  0.00579
1298  0.00193
1299  0.01375
1300  0.03058
1301  0.00048
1302  0.01118
1303  0.00149
1304  0.01263
1305  0.00001
1306  0.03314
1307  0.00334
1308  0.04050
1309  0.00270
1310  0.03841
1311  0.00773
1312  0.02419
1313  0.05335
1314  0.00186
1315  0.00706
1316  0.01993
1317  0.03431
1318  0.01833
1319  0.02108
1320  0.02818
1321  0.01737
1322  0.01462
1323  0.00747
1324  0.01507
1325  0.00246
1326  0.02273
1327  0.01564
1328  0.00153
1329  0.01968
1330  0.00276
1331  0.01607
1332  0.02019
1333  0.01746
1334  0.01777
1335  0.01553
1336  0.02560
1337  0.02962
1338  0.03858
1339  0.00686
1340  0.06236
1341  0.03998
1342  0.00024
1343  0.02400
1344  0.01005
1345  0.02793
1346  0.00453
1347  0.00366
1348  0.00742
1349  0.01127
1350  0.00946
1351  0.00205
1352  0.00383
1353  0.00823
1354  0.02958
1355  0.00983
1356  0.00167
1357  0.01421
1358  0.00355
1359  0.07513
1360  0.02856
1361  0.01468
1362  0.00440
1363  0.03239
1364  0.03335
1365  0.04643
1366  0.02422
1367  0.07178
1368  0.00945
1369  0.02054
1370  0.01134
1371  0.01823
1372  0.02116
1373  0.00001
1374  0.00249
1375  0.01324
1376  0.02661
1377  0.04041
1378  0.00623
1379  0.01633
1380  0.02957
1381  0.00341
1382  0.04319
1383  0.05591
1384  0.04101
1385  0.00565
1386  0.00250
1387  0.01405
1388  0.00748
1389  0.00987
1390  0.01893
1391  0.02934
1392  0.01656
1393  0.00103
1394  0.03660
1395  0.02148
1396  0.00071
1397  0.00526
1398  0.01378
1399  0.02217
1400  0.02457
1401  0.04220
1402  0.01422
1403  0.00733
1404  0.02569
1405  0.02187
1406  0.00863
1407  0.00875
1408  0.02789
1409  0.02601
1410  0.02708
1411  0.04582
1412  0.01884
1413  0.03206
1414  0.00286
1415  0.00810
1416  0.00031
1417  0.04869
1418  0.03023
1419  0.01044
1420  0.01051
1421  0.04586
1422  0.02165
1423  0.02190
1424  0.00507
1425  0.01422
1426  0.02423
1427  0.03113
1428  0.01585
1429  0.02905
1430  0.00807
1431  0.03227
1432  0.00430
1433  0.00461
1434  0.06369
1435  0.04566
1436  0.01729
1437  0.02373
1438  0.03778
1439  0.00108
1440  0.05052
1441  0.01502
1442  0.00816
1443  0.01010
1444  0.00495
1445  0.00435
1446  0.02668
1447  0.04318
1448  0.01079
1449  0.03668
1450  0.00902
1451  0.02718
1452  0.00549
1453  0.03809
1454  0.01589
1455  0.00981
1456  0.02498
1457  0.00024
1458  0.01183
1459  0.01802
1460  0.00561
1461  0.02811
1462  0.04771
1463  0.02174
1464  0.01571
1465  0.01331
1466  0.02928
1467  0.01442
1468  0.01757
1469  0.00344
1470  0.02548
1471  0.02928
1472  0.03794
1473  0.01384
1474  0.02600
1475  0.03313
1476  0.03118
1477  0.02878
1478  0.01756
1479  0.04715
1480  0.04665
1481  0.01434
1482  0.02877
1483  0.00903
1484  0.00391
1485  0.01499
1486  0.00333
1487  0.00989
1488  0.01298
1489  0.01280
1490  0.00143
1491  0.00632
1492  0.03486
1493  0.00137
1494  0.01293
1495  0.00621
1496  0.00004
1497  0.04279
1498  0.01726
1499  0.00603
1500  0.02090
1501  0.01710
1502  0.01767
1503  0.00444
1504  0.00475
1505  0.01420
1506  0.02000
1507  0.02153
1508  0.00713
1509  0.02669
1510  0.04259
1511  0.02668
1512  0.03275
1513  0.02549
1514  0.00133
1515  0.03536
1516  0.01872
1517  0.05077
1518  0.00819
1519  0.05796
1520  0.00228
1521  0.00825
1522  0.04281
1523  0.00537
1524  0.00102
1525  0.01389
1526  0.04824
1527  0.02103
1528  0.00281
1529  0.00083
1530  0.03872
1531  0.00461
1532  0.07885
1533  0.01086
1534  0.01503
1535  0.03036
1536  0.00202
1537  0.01572
1538  0.03304
1539  0.02822
1540  0.00642
1541  0.02368
1542  0.04094
1543  0.01761
1544  0.00008
1545  0.00547
1546  0.04059
1547  0.01112
1548  0.05824
1549  0.00612
1550  0.03828
1551  0.01623
1552  0.01430
1553  0.00374
1554  0.00880
1555  0.00597
1556  0.00699
1557  0.00202
1558  0.01629
1559  0.02375
1560  0.01832
1561  0.02547
1562  0.01982
1563  0.04328
1564  0.01262
1565  0.02843
1566  0.03276
1567  0.02546
1568  0.02295
1569  0.02294
1570  0.03182
1571  0.00122
1572  0.02580
1573  0.04756
1574  0.01426
1575  0.00254
1576  0.00859
1577  0.02781
1578  0.01887
1579  0.01932
1580  0.00427
1581  0.00167
1582  0.00184
1583  0.01546
1584  0.00765
1585  0.06278
1586  0.03226
1587  0.00448
1588  0.02181
1589  0.04078
1590  0.00594
1591  0.01350
1592  0.01578
1593  0.00931
1594  0.00117
1595  0.04049
1596  0.03327
1597  0.01902
1598  0.01925
1599  0.00745
1600  0.00096
1601  0.04240
1602  0.00864
1603  0.02099
1604  0.03075
1605  0.01945
1606  0.00703
1607  0.04511
1608  0.01938
1609  0.00518
1610  0.01757
1611  0.01765
1612  0.00173
1613  0.03048
1614  0.02164
1615  0.04096
1616  0.01402
1617  0.00918
1618  0.00906
1619  0.02516
1620  0.04757
1621  0.00912
1622  0.03644
1623  0.00768
1624  0.04952
1625  0.04010
1626  0.01778
1627  0.00134
1628  0.03454
1629  0.03928
1630  0.04755
1631  0.00763
1632  0.02493
1633  0.01670
1634  0.00136
1635  0.00108
1636  0.00900
1637  0.00241
1638  0.00009
1639  0.02261
1640  0.02489
1641  0.01530
1642  0.00746
1643  0.02865
1644  0.05147
1645  0.01871
1646  0.02174
1647  0.02096
1648  0.00608
1649  0.00929
1650  0.02116
1651  0.00795
1652  0.02025
1653  0.01257
1654  0.01178
1655  0.07415
1656  0.01218
1657  0.03813
1658  0.01707
1659  0.00734
1660  0.04047
1661  0.00971
1662  0.04433
1663  0.04365
1664  0.02130
1665  0.00687
1666  0.04411
1667  0.00081
1668  0.02113
1669  0.01463
1670  0.01366
1671  0.02900
1672  0.02685
1673  0.03786
1674  0.00054
1675  0.00328
1676  0.00937
1677  0.01931
1678  0.01284
1679  0.01922
1680  0.02517
1681  0.02061
1682  0.03024
1683  0.02961
1684  0.04211
1685  0.01509
1686  0.00763
1687  0.01649
1688  0.00571
1689  0.03541
1690  0.05476
1691  0.01262
1692  0.00810
1693  0.01225
1694  0.00395
1695  0.03555
1696  0.03709
1697  0.01789
1698  0.01792
1699  0.00683
1700  0.02045
1701  0.00520
1702  0.00652
1703  0.03970
1704  0.02804
1705  0.03116
1706  0.04807
1707  0.00581
1708  0.04047
1709  0.00151
1710  0.03945
1711  0.03826
1712  0.04750
1713  0.02247
1714  0.01418
1715  0.04619
1716  0.03678
1717  0.05981
1718  0.00652
1719  0.03189
1720  0.01883
1721  0.01091
1722  0.00880
1723  0.01174
1724  0.02057
1725  0.00020
1726  0.00741
1727  0.03590
1728  0.01253
1729  0.00265
1730  0.00082
1731  0.04268
1732  0.02787
1733  0.02755
1734  0.02520
1735  0.00063
1736  0.00472
1737  0.04048
1738  0.02975
1739  0.01252
1740  0.00575
1741  0.01727
1742  0.04542
1743  0.00322
1744  0.02048
1745  0.00195
1746  0.04337
1747  0.03179
1748  0.00943
1749  0.00761
1750  0.02581
1751  0.07592
1752  0.01007
1753  0.01141
1754  0.00833
1755  0.01837
1756  0.00110
1757  0.01174
1758  0.00425
1759  0.00692
1760  0.01797
1761  0.01619
1762  0.00331
1763  0.00186
1764  0.02763
1765  0.00319
1766  0.02678
1767  0.01966
1768  0.05632
1769  0.00102
1770  0.00162
1771  0.00111
1772  0.01528
1773  0.02334
1774  0.00993
1775  0.00265
1776  0.01250
1777  0.00662
1778  0.02402
1779  0.00435
1780  0.00106
1781  0.02334
1782  0.00197
1783  0.00929
1784  0.03962
1785  0.03246
1786  0.00102
1787  0.00739
1788  0.01137
1789  0.00454
1790  0.02569
1791  0.03540
1792  0.00087
1793  0.00407
1794  0.01126
1795  0.01173
1796  0.03697
1797  0.03572
1798  0.00289
1799  0.00322
1800  0.02772
1801  0.03020
1802  0.04154
1803  0.00203
1804  0.00538
1805  0.00442
1806  0.02902
1807  0.02275
1808  0.00384
1809  0.02834
1810  0.00968
1811  0.03641
1812  0.02044
1813  0.01008
1814  0.03022
1815  0.01897
1816  0.00093
1817  0.02044
1818  0.03172
1819  0.03277
1820  0.02137
1821  0.01649
1822  0.00874
1823  0.00623
1824  0.03592
1825  0.00244
1826  0.03452
1827  0.01388
1828  0.01617
1829  0.01039
1830  0.01138
1831  0.04447
1832  0.00272
1833  0.01719
1834  0.00387
1835  0.03306
1836  0.03214
1837  0.05207
1838  0.03316
1839  0.03155
1840  0.04134
1841  0.00467
1842  0.02672
1843  0.00382
1844  0.00778
1845  0.01384
1846  0.00221
1847  0.01531
1848  0.01950
1849  0.02895
1850  0.00006
1851  0.00247
1852  0.00524
1853  0.01003
1854  0.03536
1855  0.01945
1856  0.00463
1857  0.01260
1858  0.00207
1859  0.00957
1860  0.05200
1861  0.02147
1862  0.00850
1863  0.00490
1864  0.01074
1865  0.00858
1866  0.01041
1867  0.00130
1868  0.00594
1869  0.00109
1870  0.00685
1871  0.01094
1872  0.02404
1873  0.01611
1874  0.03800
1875  0.03089
1876  0.02697
1877  0.01407
1878  0.04326
1879  0.01380
1880  0.02730
1881  0.00645
1882  0.03417
1883  0.02415
1884  0.04477
1885  0.01150
1886  0.00009
1887  0.01781
1888  0.01430
1889  0.01134
1890  0.00639
1891  0.01543
1892  0.00236
1893  0.00394
1894  0.03240
1895  0.00037
1896  0.04063
1897  0.01419
1898  0.01774
1899  0.01663
1900  0.01483
1901  0.00607
1902  0.03778
1903  0.00035
1904  0.03247
1905  0.01406
1906  0.03054
1907  0.01188
1908  0.01183
1909  0.05967
1910  0.02358
1911  0.02260
1912  0.01022
1913  0.01163
1914  0.03214
1915  0.03435
1916  0.01644
1917  0.03247
1918  0.03292
1919  0.03376
1920  0.00233
1921  0.04600
1922  0.04504
1923  0.01620
1924  0.01187
1925  0.01380
1926  0.01150
1927  0.01026
1928  0.05594
1929  0.01747
1930  0.03252
1931  0.02696
1932  0.01380
1933  0.00733
1934  0.01890
1935  0.02381
1936  0.02876
1937  0.02879
1938  0.00034
1939  0.00143
1940  0.00922
1941  0.00102
1942  0.01548
1943  0.04369
1944  0.01945
1945  0.01069
1946  0.01956
1947  0.01031
1948  0.02716
1949  0.00751
1950  0.03300
1951  0.00044
1952  0.03498
1953  0.02655
1954  0.01938
1955  0.02673
1956  0.01678
1957  0.00061
1958  0.01240
1959  0.01624
1960  0.01900
1961  0.01429
1962  0.01951
1963  0.01953
1964  0.04215
1965  0.05290
1966  0.01094
1967  0.02459
1968  0.01194
1969  0.03965
1970  0.02664
1971  0.01647
1972  0.01514
1973  0.00622
1974  0.04287
1975  0.00331
1976  0.02412
1977  0.00574
1978  0.02339
1979  0.00228
1980  0.04015
1981  0.01497
1982  0.01971
1983  0.02281
1984  0.02810
1985  0.03195
1986  0.02956
1987  0.00941
1988  0.02363
1989  0.02214
1990  0.00202
1991  0.00771
1992  0.01863
1993  0.01997
1994  0.01302
1995  0.02521
1996  0.00510
1997  0.00419
1998  0.01027
1999  0.03695
2000  0.00752
2001  0.01820
2002  0.01438
2003  0.00989
2004  0.01911
2005  0.03487
2006  0.04022
2007  0.01066
2008  0.00079
2009  0.00071
2010  0.01913
2011  0.01689
2012  0.03703
2013  0.01547
2014  0.00994
2015  0.00243
2016  0.00790
2017  0.02168
2018  0.00063
2019  0.01577
2020  0.03205
2021  0.00305
2022  0.02441
2023  0.01057


==> figures/pca_svd/svd_data.txt <==
0  0.00000
1  -0.00000
2  -0.00000
3  -0.00000
4  -0.00000
5  0.00000
6  -0.00000
7  -0.00000
8  -0.00000
9  0.00000
10  0.00000
11  -0.00000
12  0.00000
13  0.00000
14  0.00000
15  0.00000
16  0.00000
17  0.00000
18  0.00000
19  -0.00000
20  0.00000
21  0.00000
22  0.00000
23  0.00000
24  -0.00000
25  -0.00000
26  0.00000
27  0.00000
28  -0.00000
29  -0.00000
30  0.00000
31  -0.00000
32  -0.00000
33  0.00000
34  -0.00000
35  0.00000
36  0.00000
37  0.00000
38  -0.00000
39  0.00000
40  -0.00000
41  0.00000
42  -0.00000
43  0.00000
44  0.00000
45  0.00000
46  0.00000
47  -0.00000
48  -0.00000
49  0.00000
50  -0.00000
51  0.00000
52  -0.00000
53  -0.00000
54  0.00000
55  0.00000
56  0.00000
57  -0.00000
58  0.00000
59  -0.00000
60  -0.00000
61  -0.00000
62  -0.00000
63  0.00000
64  -0.00000
65  -0.00000
66  0.00000
67  0.00000
68  0.00000
69  -0.00000
70  0.00000
71  -0.00000
72  0.00000
73  0.00000
74  -0.00000
75  -0.00000
76  -0.00000
77  -0.00000
78  -0.00000
79  0.00000
80  0.00000
81  -0.00000
82  0.00000
83  -0.00000
84  -0.00000
85  -0.00000
86  -0.00000
87  0.00000
88  -0.00000
89  0.00000
90  -0.00000
91  -0.00000
92  -0.00000
93  -0.00000
94  0.00000
95  -0.00000
96  -0.00000
97  0.00000
98  0.00000
99  0.00000
100  -0.00000
101  -0.00000
102  -0.00000
103  -0.00000
104  -0.00000
105  -0.00000
106  0.00000
107  0.00000
108  -0.00000
109  0.00000
110  -0.00000
111  -0.00000
112  0.00000
113  -0.00000
114  0.00000
115  -0.00000
116  -0.00000
117  0.00000
118  -0.00000
119  0.00000
120  -0.00000
121  -0.00000
122  0.00000
123  -0.00000
124  -0.00000
125  0.00000
126  0.00000
127  -0.00000
128  -0.00000
129  0.00000
130  -0.00000
131  -0.00000
132  -0.00000
133  0.00000
134  -0.00000
135  0.00000
136  -0.00000
137  0.00000
138  -0.00000
139  -0.00000
140  -0.00000
141  -0.00000
142  -0.00000
143  0.00000
144  -0.00000
145  0.00000
146  -0.00000
147  0.00000
148  0.00000
149  0.00000
150  0.00000
151  -0.00000
152  0.00000
153  -0.00000
154  -0.00000
155  0.00000
156  -0.00000
157  0.00000
158  -0.00000
159  0.00000
160  0.00000
161  -0.00000
162  -0.00000
163  -0.00000
164  0.00000
165  -0.00000
166  -0.00000
167  -0.00000
168  0.00000
169  0.00000
170  0.00000
171  0.00000
172  0.00000
173  -0.00000
174  0.00000
175  0.00000
176  -0.00000
177  -0.00000
178  -0.00000
179  -0.00000
180  -0.00000
181  0.00000
182  -0.00000
183  0.00000
184  -0.00000
185  0.00000
186  -0.00000
187  0.00000
188  -0.00000
189  -0.00000
190  -0.00000
191  0.00000
192  0.00000
193  0.00000
194  -0.00000
195  0.00000
196  -0.00000
197  0.00000
198  0.00000
199  0.00000
200  -0.00000
201  -0.00000
202  -0.00000
203  -0.00000
204  -0.00000
205  0.00000
206  0.00000
207  0.00000
208  -0.00000
209  -0.00000
210  -0.00000
211  0.00000
212  0.00000
213  -0.00000
214  0.00000
215  -0.00000
216  -0.00000
217  0.00000
218  0.00000
219  -0.00000
220  -0.00000
221  -0.00000
222  0.00000
223  -0.00000
224  0.00000
225  0.00000
226  0.00000
227  -0.00000
228  0.00000
229  0.00000
230  -0.00000
231  -0.00000
232  0.00000
233  0.00000
234  -0.00000
235  0.00000
236  -0.00000
237  0.00000
238  -0.00000
239  -0.00000
240  0.00000
241  -0.00000
242  0.00000
243  -0.00000
244  0.00000
245  -0.00000
246  -0.00000
247  0.00000
248  -0.00000
249  -0.00000
250  0.00000
251  0.00000
252  0.00000
253  -0.00000
254  -0.00000
255  0.00000
256  0.00000
257  0.00000
258  -0.00000
259  0.00000
260  0.00000
261  -0.00000
262  0.00000
263  0.00000
264  0.00000
265  -0.00000
266  0.00000
267  -0.00000
268  -0.00000
269  -0.00000
270  -0.00000
271  -0.00000
272  -0.00000
273  0.00000
274  0.00000
275  -0.00000
276  -0.00000
277  -0.00000
278  -0.00000
279  0.00000
280  -0.00000
281  0.00000
282  -0.00000
283  -0.00000
284  0.00000
285  0.00000
286  0.00000
287  -0.00000
288  0.00000
289  -0.00000
290  -0.00000
291  0.00000
292  0.00000
293  0.00000
294  0.00000
295  -0.00000
296  0.00000
297  0.00000
298  -0.00000
299  0.00000
300  -0.00000
301  -0.00000
302  0.00000
303  -0.00000
304  -0.00000
305  -0.00000
306  0.00000
307  0.00000
308  0.00000
309  0.00000
310  -0.00000
311  -0.00000
312  0.00000
313  -0.00000
314  0.00000
315  -0.00000
316  -0.00000
317  0.00000
318  0.00000
319  0.00000
320  -0.00000
321  -0.00000
322  -0.00000
323  0.00000
324  0.00000
325  -0.00000
326  -0.00000
327  0.00000
328  -0.00000
329  -0.00000
330  0.00000
331  -0.00000
332  0.00000
333  -0.00000
334  -0.00000
335  0.00000
336  -0.00000
337  0.00000
338  -0.00000
339  -0.00000
340  0.00000
341  -0.00000
342  -0.00000
343  -0.00000
344  -0.00000
345  -0.00000
346  -0.00000
347  0.00000
348  0.00000
349  0.00000
350  -0.00000
351  0.00000
352  0.00000
353  0.00000
354  -0.00000
355  0.00000
356  0.00000
357  -0.00000
358  -0.00000
359  -0.00000
360  0.00000
361  -0.00000
362  -0.00000
363  -0.00000
364  -0.00000
365  -0.00000
366  0.00000
367  -0.00000
368  0.00000
369  -0.00000
370  0.00000
371  0.00000
372  -0.00000
373  0.00000
374  0.00000
375  -0.00000
376  -0.00000
377  0.00000
378  0.00000
379  -0.00000
380  0.00000
381  -0.00000
382  0.00000
383  -0.00000
384  -0.00000
385  -0.00000
386  0.00000
387  0.00000
388  0.00000
389  0.00000
390  -0.00000
391  -0.00000
392  0.00000
393  -0.00000
394  -0.00000
395  -0.00000
396  0.00000
397  -0.00000
398  -0.00000
399  0.00000
400  -0.00000
401  -0.00000
402  0.00000
403  -0.00000
404  -0.00000
405  -0.00000
406  -0.00000
407  0.00000
408  -0.00000
409  0.00000
410  -0.00000
411  -0.00000
412  0.00000
413  -0.00000
414  0.00000
415  0.00000
416  -0.00000
417  0.00000
418  -0.00000
419  -0.00000
420  0.00000
421  0.00000
422  -0.00000
423  -0.00000
424  0.00000
425  0.00000
426  0.00000
427  -0.00000
428  0.00000
429  0.00000
430  0.00000
431  0.00000
432  0.00000
433  -0.00000
434  0.00000
435  -0.00000
436  0.00000
437  0.00000
438  -0.00000
439  0.00000
440  -0.00000
441  0.00000
442  -0.00000
443  -0.00000
444  0.00000
445  0.00000
446  0.00000
447  -0.00000
448  0.00000
449  -0.00000
450  -0.00000
451  0.00000
452  0.00000
453  0.00000
454  0.00000
455  -0.00000
456  -0.00000
457  -0.00000
458  0.00000
459  0.00000
460  -0.00000
461  -0.00000
462  -0.00000
463  -0.00000
464  0.00000
465  -0.00000
466  0.00000
467  -0.00000
468  -0.00000
469  0.00000
470  0.00000
471  0.00000
472  -0.00000
473  0.00000
474  -0.00000
475  -0.00000
476  0.00000
477  -0.00000
478  0.00000
479  0.00000
480  0.00000
481  0.00000
482  -0.00000
483  -0.00000
484  0.00000
485  -0.00000
486  -0.00000
487  0.00000
488  -0.00000
489  0.00000
490  -0.00000
491  0.00000
492  -0.00000
493  -0.00000
494  0.00000
495  -0.00000
496  0.00000
497  -0.00000
498  0.00000
499  -0.00000
500  -0.00000
501  0.00000
502  0.00000
503  -0.00000
504  0.00000
505  -0.00000
506  0.00000
507  -0.00000
508  0.00000
509  0.00000
510  -0.00000
511  -0.00000
512  0.00000
513  -0.00000
514  -0.00000
515  -0.00000
516  0.00000
517  -0.00000
518  -0.00000
519  0.00000
520  0.00000
521  -0.00000
522  -0.00000
523  -0.00000
524  0.00000
525  0.00000
526  0.00000
527  0.00000
528  -0.00000
529  -0.00000
530  -0.00000
531  0.00000
532  -0.00000
533  -0.00000
534  0.00000
535  0.00000
536  0.00000
537  0.00000
538  0.00000
539  0.00000
540  -0.00000
541  -0.00000
542  0.00000
543  0.00000
544  0.00000
545  -0.00000
546  0.00000
547  0.00000
548  0.00000
549  0.00000
550  -0.00000
551  0.00000
552  0.00000
553  -0.00000
554  0.00000
555  0.00000
556  -0.00000
557  -0.00000
558  0.00000
559  0.00000
560  0.00000
561  0.00000
562  0.00000
563  -0.00000
564  0.00000
565  0.00000
566  -0.00000
567  0.00000
568  0.00000
569  -0.00000
570  -0.00000
571  -0.00000
572  -0.00000
573  0.00000
574  -0.00000
575  0.00000
576  -0.00000
577  -0.00000
578  0.00000
579  0.00000
580  0.00000
581  0.00000
582  -0.00000
583  0.00000
584  0.00000
585  0.00000
586  0.00000
587  0.00000
588  -0.00000
589  -0.00000
590  0.00000
591  0.00000
592  0.00000
593  0.00000
594  0.00000
595  0.00000
596  -0.00000
597  0.00000
598  0.00000
599  -0.00000
600  -0.00000
601  0.00000
602  -0.00000
603  -0.00000
604  0.00000
605  -0.00000
606  0.00000
607  -0.00000
608  -0.00000
609  -0.00000
610  0.00000
611  -0.00000
612  -0.00000
613  -0.00000
614  -0.00000
615  0.00000
616  -0.00000
617  -0.00000
618  0.00000
619  0.00000
620  -0.00000
621  -0.00000
622  0.00000
623  -0.00000
624  -0.00000
625  0.00000
626  -0.00000
627  -0.00000
628  0.00000
629  0.00000
630  0.00000
631  0.00000
632  -0.00000
633  0.00000
634  0.00000
635  0.00000
636  -0.00000
637  -0.00000
638  -0.00000
639  0.00000
640  0.00000
641  0.00000
642  0.00000
643  -0.00000
644  0.00000
645  -0.00000
646  0.00000
647  -0.00000
648  0.00000
649  -0.00000
650  0.00000
651  -0.00000
652  -0.00000
653  0.00000
654  -0.00000
655  0.00000
656  -0.00000
657  -0.00000
658  0.00000
659  0.00000
660  -0.00000
661  0.00000
662  -0.00000
663  0.00000
664  0.00000
665  -0.00000
666  -0.00000
667  0.00000
668  0.00000
669  0.00000
670  0.00000
671  -0.00000
672  -0.00000
673  0.00000
674  0.00000
675  -0.00000
676  -0.00000
677  0.00000
678  0.00000
679  -0.00000
680  -0.00000
681  0.00000
682  0.00000
683  -0.00000
684  0.00000
685  0.00000
686  -0.00000
687  0.00000
688  -0.00000
689  0.00000
690  -0.00000
691  0.00000
692  -0.00000
693  -0.00000
694  0.00000
695  -0.00000
696  0.00000
697  0.00000
698  0.00000
699  0.00000
700  -0.00000
701  0.00000
702  0.00000
703  -0.00000
704  0.00000
705  -0.00000
706  0.00000
707  -0.00000
708  0.00000
709  -0.00000
710  -0.00000
711  0.00000
712  -0.00000
713  0.00000
714  -0.00000
715  -0.00000
716  -0.00000
717  -0.00000
718  0.00000
719  -0.00000
720  0.00000
721  0.00000
722  0.00000
723  -0.00000
724  0.00000
725  0.00000
726  -0.00000
727  0.00000
728  0.00000
729  -0.00000
730  0.00000
731  -0.00000
732  0.00000
733  -0.00000
734  -0.00000
735  -0.00000
736  -0.00000
737  0.00000
738  0.00000
739  0.00000
740  -0.00000
741  -0.00000
742  0.00000
743  -0.00000
744  0.00000
745  0.00000
746  -0.00000
747  -0.00000
748  -0.00000
749  -0.00000
750  -0.00000
751  -0.00000
752  0.00000
753  -0.00000
754  0.00000
755  0.00000
756  -0.00000
757  -0.00000
758  0.00000
759  0.00000
760  -0.00000
761  0.00000
762  -0.00000
763  0.00000
764  0.00000
765  -0.00000
766  0.00000
767  0.00000
768  0.00000
769  -0.00000
770  0.00000
771  0.00000
772  -0.00000
773  0.00000
774  0.00000
775  -0.00000
776  0.00000
777  0.00000
778  0.00000
779  -0.00000
780  -0.00000
781  0.00000
782  0.00000
783  -0.00000
784  0.00000
785  -0.00000
786  0.00000
787  0.00000
788  0.00000
789  0.00000
790  -0.00000
791  -0.00000
792  -0.00000
793  0.00000
794  0.00000
795  -0.00000
796  -0.00000
797  0.00000
798  0.00000
799  -0.00000
800  -0.00000
801  -0.00000
802  0.00000
803  0.00000
804  -0.00000
805  -0.00000
806  -0.00000
807  -0.00000
808  -0.00000
809  0.00000
810  0.00000
811  -0.00000
812  -0.00000
813  -0.00000
814  -0.00000
815  0.00000
816  0.00000
817  0.00000
818  0.00000
819  -0.00000
820  0.00000
821  -0.00000
822  -0.00000
823  0.00000
824  -0.00000
825  0.00000
826  -0.00000
827  0.00000
828  0.00000
829  -0.00000
830  0.00000
831  -0.00000
832  0.00000
833  0.00000
834  -0.00000
835  -0.00000
836  -0.00000
837  -0.00000
838  -0.00000
839  0.00000
840  -0.00000
841  -0.00000
842  -0.00000
843  -0.00000
844  -0.00000
845  -0.00000
846  -0.00000
847  -0.00000
848  0.00000
849  -0.00000
850  -0.00000
851  0.00000
852  0.00000
853  -0.00000
854  -0.00000
855  -0.00000
856  0.00000
857  0.00000
858  0.00000
859  0.00000
860  -0.00000
861  0.00000
862  -0.00000
863  -0.00000
864  -0.00000
865  -0.00000
866  0.00000
867  -0.00000
868  -0.00000
869  0.00000
870  -0.00000
871  -0.00000
872  -0.00000
873  -0.00000
874  0.00000
875  0.00000
876  0.00000
877  -0.00000
878  0.00000
879  -0.00000
880  0.00000
881  -0.00000
882  -0.00000
883  0.00000
884  0.00000
885  0.00000
886  -0.00000
887  0.00000
888  -0.00000
889  0.00000
890  0.00000
891  -0.00000
892  0.00000
893  0.00000
894  0.00000
895  -0.00000
896  0.00000
897  0.00000
898  -0.00000
899  -0.00000
900  0.00000
901  0.00000
902  -0.00000
903  -0.00000
904  0.00000
905  -0.00000
906  0.00000
907  -0.00000
908  0.00000
909  -0.00000
910  -0.00000
911  0.00000
912  -0.00000
913  -0.00000
914  -0.00000
915  -0.00000
916  -0.00000
917  -0.00000
918  -0.00000
919  -0.00000
920  -0.00000
921  0.00000
922  0.00000
923  -0.00000
924  0.00000
925  -0.00000
926  0.00000
927  0.00000
928  -0.00000
929  -0.00000
930  -0.00000
931  -0.00000
932  -0.00000
933  0.00000
934  -0.00000
935  -0.00000
936  -0.00000
937  -0.00000
938  -0.00000
939  -0.00000
940  0.00000
941  -0.00000
942  -0.00000
943  -0.00000
944  0.00000
945  -0.00000
946  -0.00000
947  -0.00000
948  0.00000
949  -0.00000
950  0.00000
951  0.00000
952  0.00000
953  0.00000
954  -0.00000
955  0.00000
956  -0.00000
957  0.00000
958  0.00000
959  -0.00000
960  0.00000
961  0.00000
962  -0.00000
963  -0.00000
964  0.00000
965  -0.00000
966  -0.00000
967  0.00000
968  -0.00000
969  0.00000
970  -0.00000
971  -0.00000
972  -0.00000
973  0.00000
974  -0.00000
975  0.00000
976  -0.00000
977  0.00000
978  0.00000
979  -0.00000
980  -0.00000
981  0.00000
982  -0.00000
983  0.00000
984  -0.00000
985  0.00000
986  -0.00000
987  0.00000
988  -0.00000
989  0.00000
990  0.00000
991  0.00000
992  0.00000
993  0.00000
994  0.00000
995  -0.00000
996  0.00000
997  -0.00000
998  -0.00000
999  1.00000
1000  0.00000
1001  -0.00000
1002  0.00000
1003  0.00000
1004  0.00000
1005  -0.00000
1006  -0.00000
1007  -0.00000
1008  0.00000
1009  -0.00000
1010  -0.00000
1011  0.00000
1012  -0.00000
1013  -0.00000
1014  0.00000
1015  0.00000
1016  0.00000
1017  -0.00000
1018  -0.00000
1019  -0.00000
1020  0.00000
1021  -0.00000
1022  0.00000
1023  0.00000
1024  0.00000
1025  0.00000
1026  0.00000
1027  0.00000
1028  0.00000
1029  -0.00000
1030  -0.00000
1031  -0.00000
1032  0.00000
1033  -0.00000
1034  -0.00000
1035  0.00000
1036  0.00000
1037  0.00000
1038  0.00000
1039  0.00000
1040  -0.00000
1041  -0.00000
1042  0.00000
1043  -0.00000
1044  0.00000
1045  0.00000
1046  -0.00000
1047  0.00000
1048  0.00000
1049  0.00000
1050  -0.00000
1051  0.00000
1052  -0.00000
1053  -0.00000
1054  0.00000
1055  0.00000
1056  -0.00000
1057  -0.00000
1058  -0.00000
1059  -0.00000
1060  0.00000
1061  0.00000
1062  0.00000
1063  0.00000
1064  0.00000
1065  0.00000
1066  -0.00000
1067  0.00000
1068  0.00000
1069  -0.00000
1070  0.00000
1071  -0.00000
1072  0.00000
1073  -0.00000
1074  -0.00000
1075  0.00000
1076  -0.00000
1077  0.00000
1078  0.00000
1079  -0.00000
1080  -0.00000
1081  0.00000
1082  -0.00000
1083  -0.00000
1084  0.00000
1085  -0.00000
1086  0.00000
1087  -0.00000
1088  -0.00000
1089  0.00000
1090  -0.00000
1091  0.00000
1092  0.00000
1093  -0.00000
1094  -0.00000
1095  -0.00000
1096  0.00000
1097  0.00000
1098  0.00000
1099  0.00000
1100  -0.00000
1101  0.00000
1102  0.00000
1103  -0.00000
1104  0.00000
1105  -0.00000
1106  0.00000
1107  0.00000
1108  0.00000
1109  0.00000
1110  0.00000
1111  -0.00000
1112  0.00000
1113  -0.00000
1114  -0.00000
1115  -0.00000
1116  0.00000
1117  0.00000
1118  -0.00000
1119  0.00000
1120  0.00000
1121  -0.00000
1122  -0.00000
1123  -0.00000
1124  -0.00000
1125  0.00000
1126  -0.00000
1127  -0.00000
1128  -0.00000
1129  0.00000
1130  -0.00000
1131  0.00000
1132  -0.00000
1133  -0.00000
1134  -0.00000
1135  -0.00000
1136  -0.00000
1137  -0.00000
1138  0.00000
1139  -0.00000
1140  0.00000
1141  -0.00000
1142  0.00000
1143  -0.00000
1144  0.00000
1145  0.00000
1146  -0.00000
1147  0.00000
1148  0.00000
1149  0.00000
1150  0.00000
1151  -0.00000
1152  -0.00000
1153  0.00000
1154  0.00000
1155  -0.00000
1156  0.00000
1157  -0.00000
1158  0.00000
1159  0.00000
1160  0.00000
1161  0.00000
1162  -0.00000
1163  -0.00000
1164  0.00000
1165  -0.00000
1166  0.00000
1167  0.00000
1168  -0.00000
1169  0.00000
1170  -0.00000
1171  -0.00000
1172  0.00000
1173  -0.00000
1174  0.00000
1175  0.00000
1176  0.00000
1177  0.00000
1178  -0.00000
1179  0.00000
1180  -0.00000
1181  -0.00000
1182  0.00000
1183  -0.00000
1184  0.00000
1185  0.00000
1186  -0.00000
1187  0.00000
1188  -0.00000
1189  -0.00000
1190  0.00000
1191  -0.00000
1192  0.00000
1193  0.00000
1194  -0.00000
1195  -0.00000
1196  0.00000
1197  0.00000
1198  -0.00000
1199  0.00000
1200  -0.00000
1201  0.00000
1202  -0.00000
1203  -0.00000
1204  0.00000
1205  -0.00000
1206  -0.00000
1207  0.00000
1208  0.00000
1209  0.00000
1210  -0.00000
1211  -0.00000
1212  0.00000
1213  0.00000
1214  0.00000
1215  0.00000
1216  -0.00000
1217  -0.00000
1218  -0.00000
1219  -0.00000
1220  0.00000
1221  -0.00000
1222  0.00000
1223  -0.00000
1224  0.00000
1225  -0.00000
1226  -0.00000
1227  0.00000
1228  -0.00000
1229  0.00000
1230  0.00000
1231  -0.00000
1232  -0.00000
1233  -0.00000
1234  0.00000
1235  0.00000
1236  -0.00000
1237  -0.00000
1238  -0.00000
1239  -0.00000
1240  -0.00000
1241  -0.00000
1242  -0.00000
1243  -0.00000
1244  0.00000
1245  -0.00000
1246  -0.00000
1247  0.00000
1248  0.00000
1249  -0.00000
1250  0.00000
1251  0.00000
1252  0.00000
1253  -0.00000
1254  -0.00000
1255  0.00000
1256  0.00000
1257  0.00000
1258  -0.00000
1259  -0.00000
1260  -0.00000
1261  0.00000
1262  0.00000
1263  0.00000
1264  0.00000
1265  0.00000
1266  0.00000
1267  -0.00000
1268  0.00000
1269  0.00000
1270  0.00000
1271  -0.00000
1272  -0.00000
1273  0.00000
1274  -0.00000
1275  -0.00000
1276  0.00000
1277  -0.00000
1278  -0.00000
1279  -0.00000
1280  -0.00000
1281  0.00000
1282  -0.00000
1283  0.00000
1284  0.00000
1285  -0.00000
1286  -0.00000
1287  0.00000
1288  0.00000
1289  -0.00000
1290  -0.00000
1291  0.00000
1292  -0.00000
1293  0.00000
1294  -0.00000
1295  -0.00000
1296  -0.00000
1297  0.00000
1298  0.00000
1299  0.00000
1300  -0.00000
1301  0.00000
1302  -0.00000
1303  -0.00000
1304  -0.00000
1305  -0.00000
1306  -0.00000
1307  0.00000
1308  0.00000
1309  0.00000
1310  0.00000
1311  -0.00000
1312  -0.00000
1313  0.00000
1314  -0.00000
1315  -0.00000
1316  -0.00000
1317  -0.00000
1318  -0.00000
1319  0.00000
1320  0.00000
1321  -0.00000
1322  0.00000
1323  -0.00000
1324  -0.00000
1325  0.00000
1326  -0.00000
1327  0.00000
1328  -0.00000
1329  0.00000
1330  0.00000
1331  -0.00000
1332  -0.00000
1333  -0.00000
1334  0.00000
1335  -0.00000
1336  0.00000
1337  -0.00000
1338  -0.00000
1339  0.00000
1340  -0.00000
1341  -0.00000
1342  0.00000
1343  -0.00000
1344  0.00000
1345  0.00000
1346  0.00000
1347  0.00000
1348  0.00000
1349  -0.00000
1350  -0.00000
1351  -0.00000
1352  -0.00000
1353  0.00000
1354  -0.00000
1355  0.00000
1356  -0.00000
1357  -0.00000
1358  0.00000
1359  -0.00000
1360  -0.00000
1361  0.00000
1362  -0.00000
1363  -0.00000
1364  0.00000
1365  -0.00000
1366  0.00000
1367  0.00000
1368  -0.00000
1369  0.00000
1370  -0.00000
1371  0.00000
1372  0.00000
1373  -0.00000
1374  -0.00000
1375  -0.00000
1376  -0.00000
1377  -0.00000
1378  0.00000
1379  0.00000
1380  -0.00000
1381  0.00000
1382  -0.00000
1383  0.00000
1384  -0.00000
1385  0.00000
1386  0.00000
1387  -0.00000
1388  -0.00000
1389  -0.00000
1390  0.00000
1391  0.00000
1392  0.00000
1393  0.00000
1394  0.00000
1395  -0.00000
1396  0.00000
1397  0.00000
1398  0.00000
1399  0.00000
1400  0.00000
1401  0.00000
1402  -0.00000
1403  0.00000
1404  -0.00000
1405  -0.00000
1406  -0.00000
1407  0.00000
1408  0.00000
1409  0.00000
1410  0.00000
1411  -0.00000
1412  0.00000
1413  -0.00000
1414  -0.00000
1415  0.00000
1416  -0.00000
1417  0.00000
1418  0.00000
1419  -0.00000
1420  0.00000
1421  0.00000
1422  0.00000
1423  0.00000
1424  -0.00000
1425  -0.00000
1426  -0.00000
1427  -0.00000
1428  0.00000
1429  0.00000
1430  0.00000
1431  -0.00000
1432  -0.00000
1433  -0.00000
1434  -0.00000
1435  0.00000
1436  -0.00000
1437  0.00000
1438  -0.00000
1439  0.00000
1440  -0.00000
1441  -0.00000
1442  -0.00000
1443  -0.00000
1444  -0.00000
1445  -0.00000
1446  0.00000
1447  0.00000
1448  -0.00000
1449  -0.00000
1450  0.00000
1451  -0.00000
1452  0.00000
1453  0.00000
1454  0.00000
1455  0.00000
1456  -0.00000
1457  -0.00000
1458  0.00000
1459  0.00000
1460  -0.00000
1461  -0.00000
1462  -0.00000
1463  0.00000
1464  0.00000
1465  -0.00000
1466  0.00000
1467  0.00000
1468  -0.00000
1469  -0.00000
1470  0.00000
1471  -0.00000
1472  -0.00000
1473  0.00000
1474  0.00000
1475  0.00000
1476  -0.00000
1477  0.00000
1478  0.00000
1479  -0.00000
1480  -0.00000
1481  0.00000
1482  0.00000
1483  0.00000
1484  0.00000
1485  0.00000
1486  0.00000
1487  -0.00000
1488  0.00000
1489  0.00000
1490  -0.00000
1491  -0.00000
1492  -0.00000
1493  0.00000
1494  0.00000
1495  -0.00000
1496  0.00000
1497  0.00000
1498  0.00000
1499  0.00000
1500  -0.00000
1501  0.00000
1502  0.00000
1503  0.00000
1504  -0.00000
1505  0.00000
1506  -0.00000
1507  0.00000
1508  -0.00000
1509  -0.00000
1510  0.00000
1511  0.00000
1512  0.00000
1513  -0.00000
1514  -0.00000
1515  0.00000
1516  0.00000
1517  -0.00000
1518  -0.00000
1519  0.00000
1520  -0.00000
1521  0.00000
1522  0.00000
1523  -0.00000
1524  0.00000
1525  0.00000
1526  -0.00000
1527  -0.00000
1528  -0.00000
1529  -0.00000
1530  0.00000
1531  0.00000
1532  -0.00000
1533  -0.00000
1534  -0.00000
1535  -0.00000
1536  0.00000
1537  -0.00000
1538  -0.00000
1539  -0.00000
1540  0.00000
1541  -0.00000
1542  -0.00000
1543  -0.00000
1544  0.00000
1545  -0.00000
1546  0.00000
1547  0.00000
1548  -0.00000
1549  0.00000
1550  0.00000
1551  0.00000
1552  0.00000
1553  0.00000
1554  -0.00000
1555  -0.00000
1556  -0.00000
1557  -0.00000
1558  -0.00000
1559  -0.00000
1560  -0.00000
1561  0.00000
1562  -0.00000
1563  -0.00000
1564  -0.00000
1565  -0.00000
1566  0.00000
1567  0.00000
1568  0.00000
1569  0.00000
1570  -0.00000
1571  -0.00000
1572  0.00000
1573  -0.00000
1574  -0.00000
1575  -0.00000
1576  0.00000
1577  0.00000
1578  -0.00000
1579  -0.00000
1580  -0.00000
1581  0.00000
1582  0.00000
1583  0.00000
1584  -0.00000
1585  0.00000
1586  0.00000
1587  0.00000
1588  0.00000
1589  0.00000
1590  -0.00000
1591  0.00000
1592  -0.00000
1593  0.00000
1594  0.00000
1595  0.00000
1596  0.00000
1597  0.00000
1598  0.00000
1599  0.00000
1600  -0.00000
1601  -0.00000
1602  -0.00000
1603  -0.00000
1604  -0.00000
1605  -0.00000
1606  -0.00000
1607  -0.00000
1608  0.00000
1609  0.00000
1610  0.00000
1611  -0.00000
1612  -0.00000
1613  0.00000
1614  -0.00000
1615  -0.00000
1616  -0.00000
1617  -0.00000
1618  0.00000
1619  -0.00000
1620  -0.00000
1621  -0.00000
1622  -0.00000
1623  0.00000
1624  0.00000
1625  -0.00000
1626  0.00000
1627  0.00000
1628  -0.00000
1629  0.00000
1630  -0.00000
1631  0.00000
1632  -0.00000
1633  -0.00000
1634  -0.00000
1635  0.00000
1636  0.00000
1637  -0.00000
1638  0.00000
1639  -0.00000
1640  -0.00000
1641  -0.00000
1642  0.00000
1643  0.00000
1644  -0.00000
1645  -0.00000
1646  0.00000
1647  -0.00000
1648  0.00000
1649  -0.00000
1650  0.00000
1651  0.00000
1652  -0.00000
1653  0.00000
1654  0.00000
1655  -0.00000
1656  -0.00000
1657  0.00000
1658  -0.00000
1659  0.00000
1660  0.00000
1661  0.00000
1662  -0.00000
1663  0.00000
1664  0.00000
1665  -0.00000
1666  0.00000
1667  0.00000
1668  -0.00000
1669  0.00000
1670  0.00000
1671  0.00000
1672  -0.00000
1673  -0.00000
1674  0.00000
1675  0.00000
1676  -0.00000
1677  -0.00000
1678  -0.00000
1679  0.00000
1680  -0.00000
1681  0.00000
1682  0.00000
1683  -0.00000
1684  0.00000
1685  0.00000
1686  -0.00000
1687  -0.00000
1688  0.00000
1689  0.00000
1690  0.00000
1691  -0.00000
1692  0.00000
1693  0.00000
1694  0.00000
1695  0.00000
1696  -0.00000
1697  0.00000
1698  -0.00000
1699  0.00000
1700  0.00000
1701  -0.00000
1702  0.00000
1703  0.00000
1704  -0.00000
1705  -0.00000
1706  -0.00000
1707  -0.00000
1708  0.00000
1709  -0.00000
1710  0.00000
1711  -0.00000
1712  -0.00000
1713  -0.00000
1714  0.00000
1715  -0.00000
1716  -0.00000
1717  -0.00000
1718  -0.00000
1719  0.00000
1720  0.00000
1721  -0.00000
1722  0.00000
1723  0.00000
1724  -0.00000
1725  -0.00000
1726  0.00000
1727  -0.00000
1728  -0.00000
1729  0.00000
1730  0.00000
1731  -0.00000
1732  -0.00000
1733  0.00000
1734  -0.00000
1735  -0.00000
1736  0.00000
1737  -0.00000
1738  0.00000
1739  -0.00000
1740  0.00000
1741  0.00000
1742  0.00000
1743  -0.00000
1744  -0.00000
1745  0.00000
1746  0.00000
1747  0.00000
1748  -0.00000
1749  0.00000
1750  0.00000
1751  -0.00000
1752  -0.00000
1753  0.00000
1754  0.00000
1755  -0.00000
1756  -0.00000
1757  0.00000
1758  0.00000
1759  0.00000
1760  -0.00000
1761  0.00000
1762  0.00000
1763  0.00000
1764  0.00000
1765  0.00000
1766  0.00000
1767  0.00000
1768  0.00000
1769  0.00000
1770  -0.00000
1771  0.00000
1772  0.00000
1773  0.00000
1774  0.00000
1775  -0.00000
1776  0.00000
1777  -0.00000
1778  0.00000
1779  0.00000
1780  -0.00000
1781  0.00000
1782  0.00000
1783  0.00000
1784  -0.00000
1785  -0.00000
1786  0.00000
1787  0.00000
1788  -0.00000
1789  -0.00000
1790  0.00000
1791  -0.00000
1792  -0.00000
1793  0.00000
1794  -0.00000
1795  0.00000
1796  0.00000
1797  -0.00000
1798  -0.00000
1799  0.00000
1800  0.00000
1801  0.00000
1802  -0.00000
1803  0.00000
1804  0.00000
1805  -0.00000
1806  -0.00000
1807  -0.00000
1808  -0.00000
1809  0.00000
1810  -0.00000
1811  -0.00000
1812  -0.00000
1813  -0.00000
1814  0.00000
1815  -0.00000
1816  0.00000
1817  0.00000
1818  0.00000
1819  0.00000
1820  0.00000
1821  0.00000
1822  -0.00000
1823  -0.00000
1824  0.00000
1825  -0.00000
1826  -0.00000
1827  0.00000
1828  -0.00000
1829  -0.00000
1830  0.00000
1831  -0.00000
1832  0.00000
1833  -0.00000
1834  -0.00000
1835  0.00000
1836  -0.00000
1837  0.00000
1838  0.00000
1839  -0.00000
1840  -0.00000
1841  0.00000
1842  -0.00000
1843  -0.00000
1844  0.00000
1845  0.00000
1846  0.00000
1847  0.00000
1848  0.00000
1849  0.00000
1850  -0.00000
1851  0.00000
1852  -0.00000
1853  -0.00000
1854  0.00000
1855  -0.00000
1856  -0.00000
1857  -0.00000
1858  0.00000
1859  -0.00000
1860  0.00000
1861  0.00000
1862  -0.00000
1863  0.00000
1864  0.00000
1865  0.00000
1866  0.00000
1867  0.00000
1868  0.00000
1869  0.00000
1870  0.00000
1871  0.00000
1872  0.00000
1873  -0.00000
1874  0.00000
1875  -0.00000
1876  -0.00000
1877  0.00000
1878  -0.00000
1879  0.00000
1880  -0.00000
1881  0.00000
1882  0.00000
1883  0.00000
1884  -0.00000
1885  -0.00000
1886  -0.00000
1887  -0.00000
1888  -0.00000
1889  -0.00000
1890  -0.00000
1891  0.00000
1892  0.00000
1893  -0.00000
1894  0.00000
1895  -0.00000
1896  0.00000
1897  0.00000
1898  0.00000
1899  0.00000
1900  0.00000
1901  -0.00000
1902  0.00000
1903  0.00000
1904  -0.00000
1905  -0.00000
1906  0.00000
1907  -0.00000
1908  0.00000
1909  -0.00000
1910  0.00000
1911  0.00000
1912  0.00000
1913  -0.00000
1914  0.00000
1915  0.00000
1916  0.00000
1917  0.00000
1918  -0.00000
1919  -0.00000
1920  0.00000
1921  -0.00000
1922  -0.00000
1923  0.00000
1924  0.00000
1925  -0.00000
1926  -0.00000
1927  0.00000
1928  -0.00000
1929  0.00000
1930  0.00000
1931  0.00000
1932  0.00000
1933  0.00000
1934  0.00000
1935  0.00000
1936  0.00000
1937  -0.00000
1938  0.00000
1939  0.00000
1940  -0.00000
1941  -0.00000
1942  0.00000
1943  0.00000
1944  -0.00000
1945  0.00000
1946  -0.00000
1947  -0.00000
1948  -0.00000
1949  0.00000
1950  0.00000
1951  0.00000
1952  -0.00000
1953  0.00000
1954  0.00000
1955  -0.00000
1956  -0.00000
1957  0.00000
1958  0.00000
1959  -0.00000
1960  0.00000
1961  -0.00000
1962  0.00000
1963  -0.00000
1964  -0.00000
1965  -0.00000
1966  0.00000
1967  -0.00000
1968  -0.00000
1969  -0.00000
1970  0.00000
1971  -0.00000
1972  -0.00000
1973  0.00000
1974  -0.00000
1975  0.00000
1976  -0.00000
1977  -0.00000
1978  -0.00000
1979  0.00000
1980  0.00000
1981  -0.00000
1982  0.00000
1983  -0.00000
1984  -0.00000
1985  -0.00000
1986  -0.00000
1987  -0.00000
1988  -0.00000
1989  0.00000
1990  0.00000
1991  0.00000
1992  -0.00000
1993  -0.00000
1994  0.00000
1995  -0.00000
1996  0.00000
1997  0.00000
1998  -0.00000
1999  0.00000
2000  0.00000
2001  -0.00000
2002  0.00000
2003  -0.00000
2004  -0.00000
2005  0.00000
2006  0.00000
2007  0.00000
2008  0.00000
2009  0.00000
2010  0.00000
2011  0.00000
2012  0.00000
2013  -0.00000
2014  0.00000
2015  0.00000
2016  -0.00000
2017  -0.00000
2018  0.00000
2019  -0.00000
2020  0.00000
2021  0.00000
2022  0.00000
2023  0.00000


==> supp/figures/far_alpha.txt <==
0 93.58
0.5 95.50
1 96.38
1.5 96.79
2 96.96






==> supp/figures/mobilenet_acc.txt <==
0.25 3.44
0.5 41.29
1 70.85
2 71.772
4 71.844



==> supp/figures/mobilenet_auc.txt <==
0.25 76.52
0.5 82.15
1.0 88.89
2.0 81.68
4.0 80.71









==> supp/figures/near_alpha.txt <==
0 84.90
0.5 85.25
1 85.16
1.5 84.79
2 84.24

==> supp/figures/p_far.txt <==
75 96.70
80 96.78
85 96.89
90 96.99
95 96.76

==> supp/figures/p_near.txt <==
75 80.51
80 80.93
85 81.57
90 82.60
95 84.24

==> supp/figures/resnet_acc.txt <==
0.25 3
0.5 48.78
1 75.64
2 76.11
4 76.12


==> supp/figures/resnet_auc.txt <==
0.25 75.11
0.5 81.65
1.0 91.75
2.0 87.39
4.0 85.54
